Hacker Combat: A Competitive Sport from Programmatic Dueling & Cyberwarfare

The history of humanhood has included competitive activities of many different forms. Sports have offered many benefits beyond that of entertainment. At the time of this article, there exists not a competitive ecosystem for cyber security beyond that of conventional capture the flag competitions, and the like. This paper introduces a competitive framework with a foundation on computer science, and hacking. This proposed competitive landscape encompasses the ideas underlying information security, software engineering, and cyber warfare. We also demonstrate the opportunity to rank, score, & categorize actionable skill levels into tiers of capability. Physiological metrics are analyzed from participants during gameplay. These analyses provide support regarding the intricacies required for competitive play, and analysis of play. We use these intricacies to build a case for an organized competitive ecosystem. Using previous player behavior from gameplay, we also demonstrate the generation of an artificial agent purposed with gameplay at a competitive level.

==> table.csv <==
column 1,column 2
1,2
2,2
3,0
4,0
5,0
6,8,
7,11,
8,5
9,6
10,0
11,0
12,0
13,0
14,2
15,3
16,0
17,7
18.5
19.5
20.0

